Convergence of AMR and SPH simulations - I. Hydrodynamical resolution and convergence tests

We compare the results for a set of hydrodynamical tests performed with the AMR finite volume code, MG and the SPH code, SEREN. The test suite includes shock tube tests, with and without cooling, the non-linear thin-shell instability and the Kelvin-Helmholtz instability. The main conclusions are : (i) the two methods converge in the limit of high resolution and accuracy in most cases. All tests show good agreement when numerical effects (e.g. discontinuities in SPH) are properly treated. (ii) Both methods can capture adiabatic shocks and well-resolved cooling shocks perfectly well with standard prescriptions. However, they both have problems when dealing with under-resolved cooling shocks, or strictly isothermal shocks, at high Mach numbers. The finite volume code only works well at 1st order and even then requires some additional artificial viscosity. SPH requires either a larger value of the artificial viscosity parameter, alpha_AV, or a modified form of the standard artificial viscosity term using the harmonic mean of the density, rather than the arithmetic mean. (iii) Some SPH simulations require larger kernels to increase neighbour number and reduce particle noise in order to achieve agreement with finite volume simulations. However, this is partly due to the need to reduce noise that can corrupt the growth of small-scale perturbations. In contrast, instabilities seeded from large-scale perturbations do not require more neighbours and hence work well with standard SPH formulations and converge with the finite volume simulations. (iv) For purely hydrodynamical problems, SPH simulations take an order of magnitude longer to run than finite volume simulations when running at equivalent resolutions, i.e. when they both resolve the underlying physics to the same degree. This requires about 2-3 times as many particles as the number of cells.

==> ab.txt <==
We compare  the results  for a set  of hydrodynamical  tests performed with  the  Adaptive  Mesh  Refinement  (AMR) finite  volume  code, MG and the Smoothed Particle Hydrodynamics (SPH) code, SEREN.   The test suite includes  shock tube tests, with and  without cooling,  the non-linear thin-shell  instability and the Kelvin-Helmholtz instability.  The  main conclusions are : (i) the two methods converge  in the limit of high  resolution and accuracy in most  cases.  All  tests show  good agreement  when  numerical effects (e.g.  discontinuities  in SPH) are  properly treated.  
(ii)  Both  methods  can  capture adiabatic shocks and well-resolved  cooling shocks perfectly well with standard prescriptions.  However, they both have problems when dealing with under-resolved cooling shocks,  or strictly isothermal shocks, at high Mach numbers.   The finite volume code only  works well at 1st  order  and  even  then requires  some  additional  artificial viscosity.   SPH requires  either  a larger  value  of the  artificial viscosity parameter,  \alpha_AV, or a modified  form of the standard  artificial viscosity  term using  the harmonic  mean  of the density,   rather  than the  arithmetic mean.    (iii)  Some SPH simulations require  larger kernels  to increase neighbour  number and reduce particle noise in order to achieve agreement with finite volume
simulations (e.g. the Kelvin-Helmholtz instability).  However, this is partly due to the need to  reduce noise that can corrupt the growth of small-scale perturbations (e.g. the Kelvin-Helmholtz instability).  In contrast,  instabilities seeded  from large-scale  perturbations (e.g. the non-linear thin shell  instability) do not require more neighbours and hence work  well with standard SPH formulations  and converge with the  finite  volume  simulations.    (iv)   For  purely hydrodynamical problems,  SPH simulations  take an order  of magnitude longer  to  run  than   finite  volume  simulations  when  running  at equivalent resolutions,  i.e.  when  they both resolve  the underlying physics to  the same  degree.  This requires  about 2-3 times  as many particles as the number of cells.


==> ab2.txt <==
We compare the results for a set of hydrodynamical tests performed with the AMR finite volume code, MG and the SPH code, SEREN.  The test suite includes shock tube tests, with and without cooling, the non-linear thin-shell instability and the Kelvin-Helmholtz instability. The  main conclusions are : (i) the two methods converge in the limit of high resolution and accuracy in most  cases.  All tests show good agreement when numerical effects (e.g. discontinuities in SPH) are properly treated.  (ii) Both methods can capture adiabatic shocks and well-resolved cooling shocks perfectly well with standard prescriptions.  However, they both have problems when dealing with under-resolved cooling shocks, or strictly isothermal shocks, at high Mach numbers.  The finite volume code only works well at 1st order and even then requires some additional artificial viscosity.  SPH requires either a larger value of the  artificial viscosity parameter, \alpha_AV, or a modified form of the standard artificial viscosity term using the harmonic mean of the density, rather than the arithmetic mean.  (iii) Some SPH simulations require larger kernels to increase neighbour number and reduce particle noise in order to achieve agreement with finite volume simulations.  However, this is partly due to the need to reduce noise that can corrupt the growth of small-scale perturbations (e.g. the Kelvin-Helmholtz instability).  In contrast,  instabilities seeded from large-scale perturbations do not require more neighbours and hence work well with standard SPH formulations and converge with the finite volume simulations.  (iv)  For purely hydrodynamical problems,  SPH simulations take an order of magnitude longer to run than finite volume simulations when running at equivalent resolutions, i.e. when they both resolve the underlying physics to  the same degree. This requires about 2-3 times as many particles as the number of cells.

